Over the Air Deep Learning Based Radio Signal Classification

We conduct an in depth study on the performance of deep learning based radio signal classification for radio communications signals. We consider a rigorous baseline method using higher order moments and strong boosted gradient tree classification and compare performance between the two approaches across a range of configurations and channel impairments. We consider the effects of carrier frequency offset, symbol rate, and multi-path fading in simulation and conduct over-the-air measurement of radio classification performance in the lab using software radios and compare performance and training strategies for both. Finally we conclude with a discussion of remaining problems, and design considerations for using such techniques.

==> baselineimp.csv <==
snr,baseline_AWGN,baseline_OSC.0001,baseline_OSC.01,baseline_FADE.5,baseline_FADE1,baseline_FADE2,baseline_FADE4
-20.0,0.0383344348976,0.0438881664499,0.0432816537468,0.0389694041868,0.037216828479,0.0442708333333,0.0427046263345
-18.0,0.0357484838813,0.0351876675603,0.043191559512,0.0439632545932,0.0420361247947,0.0456754130224,0.0450244698206
-16.0,0.0430354796321,0.0417351298061,0.0389908256881,0.0409454061252,0.0447566154851,0.0430729668917,0.0448696799736
-14.0,0.0394516883985,0.0411764705882,0.0333981841764,0.0396951413147,0.0368198110134,0.0389953734303,0.0406586021505
-12.0,0.0481198215424,0.0585003232062,0.0487648379852,0.0483443708609,0.0426405559065,0.0477602108037,0.0425802351446
-10.0,0.0766951942067,0.0686432484692,0.0812064965197,0.0635286372614,0.0709825829773,0.0819190600522,0.0642142626654
-8.0,0.0807189542484,0.0728282168517,0.082,0.0782371028357,0.075,0.0827653359299,0.0858778625954
-6.0,0.0910821961282,0.088961038961,0.0802020839912,0.0813060179257,0.0847066578774,0.0759032151144,0.0822368421053
-4.0,0.128,0.129736673089,0.107883817427,0.11121919585,0.10643722116,0.105501618123,0.10593220339
-2.0,0.270411495754,0.243713733075,0.180224867725,0.180676328502,0.173885145974,0.181847861574,0.157495881384
0.0,0.388005301524,0.375452451464,0.301831262263,0.294060684312,0.274643320363,0.279857972886,0.254738194668
2.0,0.474329248095,0.465031488233,0.390408754425,0.37704381949,0.373447946514,0.365058670143,0.329509241555
4.0,0.520038784745,0.504774448469,0.477870429763,0.451876019576,0.435367454068,0.431693989071,0.35998694517
6.0,0.520425107938,0.500163345312,0.482225148124,0.491781281449,0.472158905894,0.448650427913,0.399358974359
8.0,0.583997343958,0.547361520813,0.564028314028,0.543074884029,0.520180820149,0.494415243101,0.425706771861
10.0,0.613294040602,0.571245186136,0.592905955093,0.581516433453,0.53255033557,0.527048402404,0.465636303847
12.0,0.62559542712,0.601789709172,0.603311258278,0.576362484157,0.554365465758,0.515559833173,0.46260925866
14.0,0.63737704918,0.596616785947,0.59196341065,0.573059360731,0.566645202833,0.517058628685,0.476329442283
16.0,0.6265253693,0.604954367666,0.604673495519,0.57637075718,0.561368871339,0.52616464582,0.478772044415
18.0,0.621221864952,0.615460852329,0.597432521396,0.592273307791,0.553137003841,0.529200652529,0.467902051621
20.0,0.623892353134,0.613614262561,0.605680317041,0.565119277885,0.556375838926,0.529886914378,0.468078280398
22.0,0.627534336167,0.615286624204,0.597517151258,0.575450806707,0.544328552803,0.53093289689,0.458892892237
24.0,0.606541450777,0.615582743078,0.604501607717,0.596848325673,0.538717181788,0.515796260477,0.463126843658
26.0,0.61847894406,0.629375204449,0.605716141604,0.579430379747,0.559758423395,0.532968800257,0.473684210526
28.0,0.636095643629,0.619515389653,0.598460551636,0.58504733921,0.552742616034,0.521666666667,0.479386385427
30.0,0.624958949097,0.625606207565,0.612699468085,0.580165289256,0.567684140677,0.525756065138,0.471287128713

==> depth.csv <==
snr,l1,l2,l3,l4,l5,l6
-20,0.047356471,0.0509244243,0.0502757055,0.0424910801,0.045734674,0.040471638
-18,0.0467408585,0.0467408585,0.0483306836,0.0492845787,0.0505564388,0.0551410963
-16,0.055483871,0.055483871,0.0603225806,0.0535483871,0.0619354839,0.0698278662
-14,0.0732258065,0.0667741935,0.0732258065,0.075483871,0.0780645161,0.0829252367
-12,0.0876455369,0.0818240621,0.0873221216,0.08538163,0.0895860285,0.0930902111
-10,0.1009875757,0.1013061485,0.1102261867,0.1178719337,0.1111819051,0.1422107304
-8,0.1500672948,0.1584791386,0.168909825,0.1894347241,0.1816958277,0.2009177319
-6,0.2241324419,0.2464183381,0.2219038523,0.2476918179,0.2613817256,0.2677316294
-4,0.2688963211,0.291638796,0.2759197324,0.3016722408,0.3056856187,0.3075416259
-2,0.3342939481,0.3496637848,0.3589497278,0.3599103426,0.3621517771,0.3616481775
0,0.3991416309,0.4255529878,0.4305051172,0.4305051172,0.4513040607,0.4597402597
2,0.4776069519,0.5183823529,0.5384358289,0.5347593583,0.5364304813,0.5390117035
4,0.53136289,0.5825944171,0.6045977011,0.6236453202,0.6328407225,0.6162982514
6,0.5689655172,0.6314248536,0.6369551074,0.6691607027,0.6779440468,0.6857514639
8,0.5628983563,0.6528010735,0.6507883261,0.6886950688,0.7074807112,0.6998330551
10,0.5761412862,0.6564478507,0.6811062979,0.7110963012,0.7324225258,0.7358490566
12,0.5858221201,0.6678700361,0.6734492944,0.7190679357,0.7308828356,0.7396275727
14,0.5869281046,0.677124183,0.6738562092,0.7212418301,0.7362745098,0.7266576455
16,0.5786040444,0.6813437704,0.686888454,0.7270058708,0.7345075016,0.7339722406
18,0.6011673152,0.6595330739,0.6841763943,0.7224383917,0.7237354086,0.7392880686
20,0.5755418958,0.6751860239,0.6774506632,0.7272727273,0.71886121,0.7457349081
22,0.6031545741,0.6782334385,0.6744479495,0.7334384858,0.727444795,0.7369791667
24,0.6064372212,0.6880178458,0.6822817081,0.7370936902,0.7304015296,0.7485265226
26,0.5944282475,0.6631033366,0.6757369615,0.7149335925,0.7142857143,0.7294156707
28,0.5948387097,0.6816129032,0.6864516129,0.7303225806,0.7322580645,0.7352075842
30,0.5843812045,0.6677696889,0.6767041694,0.7256783587,0.7279947055,0.7528735632


==> easycase.csv <==
snr,resnet,baseline
-20,0.0924369747899,0.0861016949153
-18,0.115076474873,0.0861948142957
-16,0.154376292212,0.105590062112
-14,0.178496134926,0.0918079096045
-12,0.200585651537,0.0997191011236
-10,0.233969986357,0.156652360515
-8,0.332359386413,0.189619377163
-6,0.429597701149,0.183795948987
-4,0.574808629088,0.277626193724
-2,0.722531293463,0.489014883062
0,0.871611982882,0.624647887324
2,0.918482080112,0.805393586006
4,0.933860531991,0.832116788321
6,0.956920903955,0.806891600861
8,0.971167369902,0.847360912981
10,0.979031091829,0.862068965517
12,0.979315263909,0.892263195951
14,0.977448907681,0.884150675195
16,0.980945659845,0.906139731828
18,0.983002832861,0.907239819005
20,0.988251554941,0.918620689655
22,0.989862418537,0.928770949721
24,0.984626647145,0.917314487633
26,0.977575332866,0.942039106145
28,0.98079658606,0.921695402299
30,0.983679525223,0.937407952872



==> easycase1M.csv <==
snr,resnet,expert,vgg,baseline2
-20,0.0884155844156,0.08896167703897806,0.0919730709477,0.0861016949153
-18,0.0884946571221,0.088974981942346834,0.0929606625259,0.0861948142957
-16,0.097874948917,0.094404460870129034,0.101998763651,0.105590062112
-14,0.109391450832,0.089809123261080551,0.108091286307,0.0918079096045
-12,0.144779054124,0.096342493341129085,0.150638657236,0.0997191011236
-10,0.222675026123,0.10594952312982547,0.231016931547,0.156652360515
-8,0.325278419836,0.11725921137685844,0.343093636834,0.189619377163
-6,0.456508200125,0.12572759022118743,0.472757406256,0.183795948987
-4,0.608148223974,0.1627667780920545,0.620951577171,0.277626193724
-2,0.748266942576,0.31020933977455717,0.761885161556,0.489014883062
0,0.874807435555,0.52890173410404628,0.883969465649,0.624647887324
2,0.919065669501,0.70547722695081538,0.926421751764,0.805393586006
4,0.947855340622,0.83370273794002603,0.945841995842,0.832116788321
6,0.978535877229,0.90794294687254651,0.954738038648,0.806891600861
8,0.993498452012,0.92559735802629017,0.965894736842,0.847360912981
10,0.997393389636,0.93939792296568947,0.966907529584,0.862068965517
12,0.998012552301,0.94081566068515499,0.977227619346,0.892263195951
14,0.998116169545,0.942656712575621,0.978177681249,0.884150675195
16,0.998338180307,0.94404637832204275,0.980170868052,0.906139731828
18,0.998329156224,0.94434987560560435,0.979089410795,0.907239819005
20,0.998233215548,0.9461488250652742,0.980054302423,0.918620689655
22,0.999078812692,0.94658368987423835,0.981786194764,0.928770949721
24,0.998542122253,0.94533532428747646,0.980488828281,0.917314487633
26,0.998319504254,0.94412010008340286,0.98218515086,0.942039106145
28,0.998226950355,0.94454185336710172,0.981147797104,0.921695402299
30,0.998319857188,0.94531708270872705,0.98383587193,0.937407952872























==> impairment.csv <==
snr,resnet_AWGN_rf,resnet_OSC.0001_rf,resnet_OSC.01_rf,resnet_FADE.5_rf,resnet_FADE1_rf,resnet_FADE2_rf,resnet_FADE4_rf
-20.0,0.043464365612,0.0478791773779,0.0530182050463,0.040371675745,0.0412234042553,0.0431447746884,0.0384995064166
-18.0,0.0520799213888,0.0490384615385,0.052427184466,0.0500654450262,0.0490164463076,0.0522959183673,0.0540712468193
-16.0,0.0582431572247,0.0595041322314,0.0735053903953,0.0571521881123,0.0649015175977,0.0589932670728,0.0692332578454
-14.0,0.0736396220267,0.0897311305475,0.0807817589577,0.0795904887715,0.0867714472823,0.070111915734,0.0891760904685
-12.0,0.0856682769726,0.0813272608979,0.0916398713826,0.0953616607201,0.0871559633028,0.0922725790675,0.0893032384691
-10.0,0.12901113294,0.128543177324,0.120656370656,0.121816508131,0.113532856213,0.106609099967,0.123111539698
-8.0,0.191,0.187064045656,0.192206076618,0.178068739771,0.187278010978,0.157894736842,0.194092827004
-6.0,0.25737439222,0.237623762376,0.258130081301,0.274285714286,0.285761589404,0.242721622506,0.259270998415
-4.0,0.301607717042,0.291745431632,0.364932051707,0.35800807537,0.360254691689,0.361980830671,0.355893034005
-2.0,0.378170144462,0.382482671708,0.453002610966,0.463235294118,0.430587463078,0.420827858081,0.400718484651
0.0,0.484723106302,0.472721224218,0.550464594681,0.543784847491,0.520611702128,0.51166558652,0.481041131105
2.0,0.532954165273,0.567540983607,0.616214449166,0.592054263566,0.585477043308,0.566710268149,0.528364116095
4.0,0.629569718538,0.671004337671,0.680780681442,0.666557805356,0.636838667538,0.601132955681,0.54891661195
6.0,0.700194049159,0.733549432739,0.742875440282,0.726677577741,0.672757475083,0.639816633923,0.565453384419
8.0,0.733046642408,0.771115409413,0.767168083715,0.744178525226,0.706493506494,0.657449577098,0.603785900783
10.0,0.747860434496,0.796875,0.779283639884,0.743273905997,0.708195637806,0.659340659341,0.584595128374
12.0,0.746566383257,0.79776,0.770171957672,0.742765273312,0.698573692552,0.67512195122,0.582109043421
14.0,0.750324254215,0.811714096625,0.783558124599,0.757082383588,0.705825242718,0.672888326479,0.578547854785
16.0,0.748747076512,0.809947299078,0.783203125,0.744132985658,0.714054927302,0.66999334664,0.581496325985
18.0,0.757189542484,0.809248554913,0.778781038375,0.768635043562,0.713914174252,0.65298013245,0.577437235083
20.0,0.756340288925,0.813425468904,0.784889475421,0.765660499838,0.703428201811,0.672178988327,0.583305839657
22.0,0.749426041325,0.824157490824,0.767136450993,0.750641025641,0.699806949807,0.657235772358,0.588122605364
24.0,0.771653543307,0.797209604153,0.781067013663,0.760053619303,0.699060576612,0.659797083069,0.57798762618
26.0,0.755388634879,0.800853018373,0.78580946036,0.753102547355,0.707857841539,0.67125984252,0.58298420883
28.0,0.751458198315,0.809887193099,0.779655508612,0.755174644243,0.710738471461,0.667625439438,0.566874794611
30.0,0.756168831169,0.812540822992,0.7876472461,0.749251745926,0.709968847352,0.670354702245,0.574754098361

==> modperf.csv <==
snr, OOK,4ASK,8ASK,BPSK,QPSK,8PSK,16PSK,32PSK,16APSK,32APSK,64APSK,128APSK,16QAM,32QAM,64QAM,128QAM,256QAM,AM-SSB-WC,AM-SSB-SC,AM-DSB-WC,AM-DSB-SC,FM,GMSK,OQPSK
-20,0.0,0.0333333333333,0.0,0.0495867768595,0.00714285714286,0.0,0.0,0.0,0.021897810219,0.0,0.0,0.00826446280992,0.0,0.00884955752212,0.0229007633588,0.0,0.0,0.0530303030303,0.0583941605839,0.0162601626016,0.016,0.748148148148,0.0763358778626,0.0
-18,0.0,0.00751879699248,0.0,0.0538461538462,0.00826446280992,0.00847457627119,0.0,0.00787401574803,0.0227272727273,0.00769230769231,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0384615384615,0.22695035461,0.00740740740741,0.0,0.755905511811,0.029197080292,0.0
-16,0.00840336134454,0.00719424460432,0.0,0.0357142857143,0.0,0.0,0.0,0.00840336134454,0.00819672131148,0.00847457627119,0.0,0.0,0.0,0.025641025641,0.015625,0.0,0.0,0.0538461538462,0.466666666667,0.0,0.0078125,0.726495726496,0.0681818181818,0.0
-14,0.0,0.015037593985,0.0236220472441,0.0422535211268,0.0,0.0,0.0,0.00724637681159,0.0434782608696,0.00862068965517,0.0,0.0,0.0,0.0,0.00787401574803,0.0,0.0,0.0793650793651,0.888888888889,0.008,0.00806451612903,0.786764705882,0.0683760683761,0.0157480314961
-12,0.00724637681159,0.0,0.0,0.0428571428571,0.00729927007299,0.0,0.0,0.0,0.0677966101695,0.0,0.0,0.0,0.0,0.015037593985,0.0,0.0,0.0,0.169117647059,0.936936936937,0.008,0.031007751938,0.729508196721,0.0656934306569,0.0147058823529
-10,0.0,0.018691588785,0.00662251655629,0.112903225806,0.0,0.0,0.0,0.00787401574803,0.0409836065574,0.00787401574803,0.0,0.015037593985,0.0,0.025,0.0232558139535,0.0,0.0,0.459459459459,0.957142857143,0.088,0.133333333333,0.797202797203,0.243902439024,0.0196078431373
-8,0.0,0.0238095238095,0.0,0.302325581395,0.0137931034483,0.00840336134454,0.0144927536232,0.0444444444444,0.1484375,0.0610687022901,0.0,0.00699300699301,0.00787401574803,0.0077519379845,0.0375939849624,0.0,0.00751879699248,0.85,1.0,0.236842105263,0.314049586777,0.81679389313,0.625850340136,0.0230769230769
-6,0.0327868852459,0.0390625,0.0227272727273,0.426229508197,0.0575539568345,0.0252100840336,0.0275862068966,0.0518518518519,0.220472440945,0.0583941605839,0.0217391304348,0.0183486238532,0.0,0.041095890411,0.018691588785,0.016,0.062015503876,1.0,0.992957746479,0.379032258065,0.463414634146,0.768595041322,0.847328244275,0.0952380952381
-4,0.166666666667,0.152542372881,0.0785714285714,0.571428571429,0.147286821705,0.0212765957447,0.0458015267176,0.162601626016,0.216,0.241379310345,0.015625,0.0268456375839,0.051724137931,0.0620689655172,0.0232558139535,0.0217391304348,0.0223880597015,1.0,0.992592592593,0.492857142857,0.42735042735,0.848484848485,0.969465648855,0.253623188406
-2,0.360902255639,0.455172413793,0.245033112583,0.685714285714,0.246153846154,0.0967741935484,0.135593220339,0.227642276423,0.31914893617,0.292307692308,0.0514705882353,0.0877192982456,0.0409836065574,0.159090909091,0.0652173913043,0.0,0.140740740741,1.0,1.0,0.524822695035,0.476923076923,0.789473684211,0.963235294118,0.623076923077
0,0.325203252033,0.731707317073,0.352941176471,0.751773049645,0.759124087591,0.215384615385,0.31746031746,0.327102803738,0.504,0.44696969697,0.0797101449275,0.105691056911,0.0877192982456,0.266666666667,0.1015625,0.0689655172414,0.139130434783,1.0,1.0,0.612903225806,0.408333333333,0.720930232558,1.0,0.908396946565
2,0.426356589147,0.753846153846,0.468253968254,0.883720930233,0.986394557823,0.297520661157,0.370689655172,0.512,0.7421875,0.691056910569,0.162601626016,0.290322580645,0.264957264957,0.280991735537,0.166666666667,0.0612244897959,0.303703703704,1.0,1.0,0.5625,0.554545454545,0.756097560976,1.0,1.0
4,0.516393442623,0.909836065574,0.8,0.860869565217,0.992063492063,0.631147540984,0.317073170732,0.794871794872,0.967741935484,0.911290322581,0.276923076923,0.407407407407,0.609022556391,0.338983050847,0.236641221374,0.124031007752,0.490909090909,1.0,1.0,0.58407079646,0.55737704918,0.770992366412,1.0,1.0
6,0.625,0.993150684932,0.909836065574,0.906779661017,1.0,0.809917355372,0.185430463576,0.741496598639,0.992307692308,0.976744186047,0.479338842975,0.545454545455,0.831932773109,0.624060150376,0.242424242424,0.308411214953,0.528,1.0,1.0,0.593984962406,0.484848484848,0.824561403509,1.0,1.0
8,0.735042735043,0.974576271186,0.978873239437,0.96,1.0,0.899159663866,0.278195488722,0.746268656716,1.0,0.967213114754,0.613636363636,0.6328125,0.897637795276,0.652892561983,0.31007751938,0.325581395349,0.46511627907,1.0,1.0,0.580152671756,0.632352941176,0.860294117647,1.0,1.0
10,0.673758865248,1.0,0.960317460317,0.96062992126,1.0,0.887931034483,0.221374045802,0.840909090909,0.992,0.977272727273,0.735099337748,0.736842105263,0.953125,0.769230769231,0.346534653465,0.421487603306,0.492424242424,1.0,1.0,0.594827586207,0.629032258065,0.911290322581,1.0,1.0
12,0.80487804878,0.972222222222,0.942148760331,0.932432432432,1.0,0.882352941176,0.278195488722,0.769230769231,1.0,0.992537313433,0.681818181818,0.728682170543,0.955882352941,0.744,0.453846153846,0.402985074627,0.496350364964,1.0,1.0,0.58865248227,0.681481481481,0.910714285714,1.0,0.991869918699
14,0.771653543307,1.0,0.992647058824,0.977272727273,1.0,0.86,0.307086614173,0.752,0.992125984252,0.97037037037,0.696,0.768,0.916666666667,0.77037037037,0.4375,0.423728813559,0.557971014493,1.0,1.0,0.671875,0.686440677966,1.0,1.0,1.0
16,0.753968253968,0.992647058824,0.976,0.967213114754,1.0,0.898148148148,0.189393939394,0.802721088435,0.97619047619,0.981981981982,0.775862068966,0.753623188406,0.959677419355,0.753846153846,0.465517241379,0.418604651163,0.474074074074,1.0,1.0,0.610294117647,0.745454545455,1.0,1.0,1.0
18,0.781818181818,0.98347107438,0.964285714286,0.984375,1.0,0.93984962406,0.22480620155,0.755395683453,0.985074626866,0.972027972028,0.808,0.740740740741,0.922535211268,0.802816901408,0.459016393443,0.376923076923,0.441176470588,1.0,1.0,0.601449275362,0.675438596491,1.0,1.0,1.0
20,0.905109489051,0.991869918699,0.974358974359,0.940677966102,1.0,0.921985815603,0.257575757576,0.786259541985,0.97520661157,0.990825688073,0.637795275591,0.75,0.950495049505,0.748091603053,0.442028985507,0.411764705882,0.458333333333,1.0,1.0,0.635714285714,0.780701754386,1.0,1.0,1.0
22,0.792307692308,0.993243243243,0.983739837398,0.985401459854,0.992537313433,0.924369747899,0.285714285714,0.8203125,0.991803278689,0.976377952756,0.729508196721,0.79746835443,0.925925925926,0.759689922481,0.403225806452,0.384,0.539682539683,1.0,1.0,0.678899082569,0.752212389381,1.0,1.0,1.0
24,0.733870967742,1.0,1.0,0.940298507463,1.0,0.945454545455,0.237037037037,0.771653543307,0.968,0.991304347826,0.655737704918,0.738095238095,0.948275862069,0.7265625,0.36496350365,0.446153846154,0.479674796748,1.0,1.0,0.558333333333,0.666666666667,1.0,1.0,0.99358974359
26,0.806201550388,0.983739837398,0.986394557823,0.975609756098,1.0,0.908333333333,0.171875,0.787610619469,0.984732824427,0.991803278689,0.722222222222,0.702290076336,0.909090909091,0.786324786325,0.384615384615,0.417322834646,0.368852459016,1.0,1.0,0.576923076923,0.740157480315,1.0,1.0,1.0
28,0.833333333333,1.0,0.941666666667,0.975806451613,1.0,0.893442622951,0.298387096774,0.776859504132,0.991935483871,0.977941176471,0.719008264463,0.729508196721,0.95041322314,0.777777777778,0.392592592593,0.330769230769,0.4765625,1.0,0.991071428571,0.618644067797,0.751879699248,1.0,1.0,1.0
30,0.808333333333,1.0,0.948717948718,0.977272727273,1.0,0.933884297521,0.286764705882,0.758333333333,0.954545454545,0.98275862069,0.794117647059,0.754385964912,0.940298507463,0.771428571429,0.384615384615,0.387596899225,0.551724137931,1.0,1.0,0.675213675214,0.738805970149,1.0,1.0,1.0

==> modperf2.csv <==
snr,OOK,4ASK,8ASK,BPSK,QPSK,8PSK,16PSK,32PSK,16APSK,32APSK,64APSK,128APSK,16QAM,32QAM,64QAM,128QAM,256QAM,AM-SSB-WC,AM-SSB-SC,AM-DSB-WC,AM-DSB-SC,FM,GMSK,OQPSK
-20,0.039306640625,0.037841796875,0.0126953125,0.052001953125,0.051513671875,0.0048828125,0.0205078125,0.0859375,0.026123046875,0.02099609375,0.0263671875,0.005126953125,0.01025390625,0.015625,0.003662109375,0.00537109375,0.0068359375,0.031982421875,0.083251953125,0.062255859375,0.063720703125,0.148681640625,0.123779296875,0.073486328125
-18,0.0380859375,0.03955078125,0.01904296875,0.058349609375,0.05224609375,0.003173828125,0.021240234375,0.099609375,0.026123046875,0.02001953125,0.02490234375,0.00439453125,0.0126953125,0.014404296875,0.0048828125,0.00634765625,0.005615234375,0.027587890625,0.085693359375,0.059326171875,0.065673828125,0.161376953125,0.11328125,0.066650390625
-16,0.04931640625,0.042724609375,0.015380859375,0.058349609375,0.054931640625,0.007568359375,0.019775390625,0.09765625,0.033203125,0.0224609375,0.030029296875,0.0048828125,0.0107421875,0.01513671875,0.00537109375,0.005859375,0.00439453125,0.040771484375,0.0859375,0.064697265625,0.074462890625,0.18798828125,0.117919921875,0.069091796875
-14,0.0634765625,0.05029296875,0.022216796875,0.061279296875,0.05712890625,0.004638671875,0.026611328125,0.095703125,0.026123046875,0.01611328125,0.0283203125,0.00830078125,0.011474609375,0.0146484375,0.005126953125,0.00732421875,0.0048828125,0.05322265625,0.103515625,0.071533203125,0.07958984375,0.22265625,0.119384765625,0.070556640625
-12,0.111328125,0.05908203125,0.03369140625,0.072998046875,0.0576171875,0.005859375,0.01953125,0.096435546875,0.034912109375,0.023193359375,0.03173828125,0.006103515625,0.01171875,0.013427734375,0.004150390625,0.01123046875,0.003662109375,0.08349609375,0.156494140625,0.12646484375,0.14306640625,0.335693359375,0.119873046875,0.068115234375
-10,0.254638671875,0.092041015625,0.068359375,0.083740234375,0.045166015625,0.006591796875,0.0234375,0.083740234375,0.049560546875,0.016845703125,0.0419921875,0.0126953125,0.011474609375,0.013427734375,0.0087890625,0.013427734375,0.0029296875,0.174560546875,0.238037109375,0.248046875,0.25244140625,0.59716796875,0.143798828125,0.06640625
-8,0.448486328125,0.167236328125,0.1416015625,0.130859375,0.033447265625,0.0107421875,0.01904296875,0.07861328125,0.08642578125,0.034423828125,0.07373046875,0.02490234375,0.010009765625,0.015380859375,0.026123046875,0.029541015625,0.0048828125,0.3779296875,0.227783203125,0.465087890625,0.3740234375,0.887939453125,0.181884765625,0.049560546875
-6,0.6103515625,0.30517578125,0.393798828125,0.2197265625,0.044921875,0.03857421875,0.0234375,0.0517578125,0.096435546875,0.076171875,0.12646484375,0.03515625,0.009765625,0.01416015625,0.043212890625,0.029541015625,0.01708984375,0.576904296875,0.25341796875,0.638671875,0.343994140625,0.9921875,0.3916015625,0.07470703125
-4,0.776611328125,0.40478515625,0.68701171875,0.643310546875,0.10205078125,0.078369140625,0.0869140625,0.0849609375,0.110595703125,0.15625,0.09130859375,0.049560546875,0.0283203125,0.046142578125,0.044189453125,0.043701171875,0.0595703125,0.869384765625,0.13720703125,0.667724609375,0.360107421875,0.996826171875,0.749267578125,0.21533203125
-2,0.898681640625,0.565673828125,0.8212890625,0.978759765625,0.276123046875,0.145751953125,0.283203125,0.164794921875,0.308349609375,0.291748046875,0.146728515625,0.089111328125,0.0537109375,0.020751953125,0.10205078125,0.02587890625,0.12255859375,0.93017578125,0.136962890625,0.616943359375,0.529296875,1.0,0.98291015625,0.52734375
0,0.984130859375,0.67529296875,0.8486328125,0.998291015625,0.724609375,0.2763671875,0.427001953125,0.2333984375,0.629150390625,0.505859375,0.212646484375,0.1494140625,0.18359375,0.050537109375,0.103515625,0.04150390625,0.218994140625,0.89599609375,0.438720703125,0.83056640625,0.604736328125,1.0,1.0,0.896240234375
2,0.999267578125,0.740234375,0.897216796875,0.9990234375,0.9599609375,0.521240234375,0.385986328125,0.3505859375,0.862060546875,0.741455078125,0.22705078125,0.3115234375,0.426025390625,0.192626953125,0.147705078125,0.06494140625,0.373291015625,0.898193359375,0.679931640625,0.923095703125,0.74658203125,1.0,1.0,0.9921875
4,1.0,0.885986328125,0.953369140625,0.999755859375,0.989990234375,0.85205078125,0.56591796875,0.389404296875,0.9873046875,0.953369140625,0.475341796875,0.591064453125,0.812744140625,0.484130859375,0.300048828125,0.209716796875,0.454833984375,0.938720703125,0.76220703125,0.96142578125,0.810791015625,1.0,1.0,0.99951171875
6,1.0,0.969482421875,0.98876953125,1.0,0.9990234375,0.9736328125,0.67724609375,0.560302734375,1.0,0.9990234375,0.847412109375,0.75146484375,0.988525390625,0.80517578125,0.47021484375,0.49853515625,0.557861328125,0.9501953125,0.798583984375,0.983154296875,0.850830078125,1.0,1.0,1.0
8,1.0,0.99365234375,0.99609375,1.0,0.999267578125,0.99609375,0.83740234375,0.757568359375,1.0,1.0,0.976318359375,0.906494140625,0.999755859375,0.93896484375,0.659423828125,0.746337890625,0.680419921875,0.95703125,0.830810546875,0.988525390625,0.870361328125,1.0,1.0,1.0
10,1.0,0.995361328125,0.997802734375,0.999755859375,1.0,0.997802734375,0.914306640625,0.859619140625,1.0,0.999755859375,0.99560546875,0.958984375,0.999755859375,0.98291015625,0.783203125,0.85693359375,0.771484375,0.95361328125,0.834716796875,0.992431640625,0.878662109375,1.0,1.0,1.0
12,1.0,0.994873046875,0.998291015625,0.999755859375,1.0,0.99853515625,0.942626953125,0.894775390625,1.0,1.0,0.998291015625,0.973876953125,1.0,0.990966796875,0.861083984375,0.889892578125,0.81103515625,0.95654296875,0.838134765625,0.99365234375,0.8642578125,1.0,1.0,1.0
14,1.0,0.9970703125,0.997802734375,0.999755859375,0.999755859375,0.99853515625,0.953125,0.9228515625,1.0,1.0,0.998779296875,0.97998046875,1.0,0.9951171875,0.875732421875,0.906494140625,0.82958984375,0.956298828125,0.843505859375,0.99609375,0.880126953125,1.0,1.0,1.0
16,1.0,0.99560546875,0.99853515625,1.0,0.999755859375,0.999267578125,0.95458984375,0.918701171875,1.0,1.0,0.999267578125,0.982177734375,1.0,0.992919921875,0.890625,0.9111328125,0.81689453125,0.956298828125,0.84423828125,0.99609375,0.8740234375,1.0,1.0,1.0
18,1.0,0.993896484375,0.99853515625,1.0,1.0,0.998046875,0.95361328125,0.924560546875,1.0,1.0,0.99951171875,0.982666015625,0.999267578125,0.993408203125,0.89599609375,0.912841796875,0.837890625,0.955810546875,0.842041015625,0.99462890625,0.885498046875,1.0,1.0,1.0
20,1.0,0.996337890625,0.998291015625,1.0,1.0,0.998046875,0.949462890625,0.921630859375,1.0,0.999755859375,1.0,0.98095703125,1.0,0.9970703125,0.89697265625,0.91796875,0.83642578125,0.9599609375,0.839599609375,0.994140625,0.8779296875,1.0,1.0,1.0
22,1.0,0.99658203125,0.998291015625,1.0,1.0,0.999755859375,0.955810546875,0.92138671875,1.0,1.0,0.99951171875,0.981201171875,1.0,0.99560546875,0.89599609375,0.9189453125,0.835205078125,0.9541015625,0.8369140625,0.9931640625,0.884521484375,1.0,1.0,1.0
24,1.0,0.99658203125,0.99755859375,1.0,1.0,0.99951171875,0.95703125,0.921142578125,1.0,1.0,0.99951171875,0.983154296875,0.999755859375,0.99560546875,0.89306640625,0.9072265625,0.8349609375,0.955078125,0.8466796875,0.9951171875,0.8759765625,1.0,1.0,1.0
26,1.0,0.9970703125,0.998779296875,1.0,1.0,0.9990234375,0.953857421875,0.922607421875,1.0,1.0,0.999267578125,0.978515625,0.99951171875,0.992431640625,0.901123046875,0.906982421875,0.84130859375,0.96044921875,0.84765625,0.99609375,0.874267578125,1.0,1.0,1.0
28,1.0,0.996826171875,0.998291015625,1.0,1.0,0.999267578125,0.9541015625,0.921142578125,1.0,1.0,0.99951171875,0.9814453125,1.0,0.993408203125,0.901123046875,0.91015625,0.833251953125,0.95849609375,0.83984375,0.99462890625,0.8740234375,1.0,1.0,1.0
30,1.0,0.997314453125,0.99755859375,1.0,1.0,0.99951171875,0.958984375,0.92236328125,1.0,1.0,0.999267578125,0.979736328125,0.999755859375,0.99462890625,0.903076171875,0.906494140625,0.8271484375,0.958740234375,0.84326171875,0.994384765625,0.87548828125,1.0,1.0,1.0

==> nexamp.csv <==
snr,s976,s1953,s3906,s7812,s15625,s31250,s62500,s125000,s250000,s500000,s1000000,s2000000
-20,0.032697548,0.021798365,0.04359673,0.049046322,0.038147139,0.035422343,0.035422343,0.029972752,0.038147139,0.04359673,0.035422343,0.029268293
-18,0.053908356,0.032345013,0.045822102,0.061994609,0.04851752,0.045822102,0.021563342,0.035040431,0.045822102,0.056603774,0.045822102,0.034852547
-16,0.048913043,0.043478261,0.024456522,0.032608696,0.032608696,0.035326087,0.059782609,0.0625,0.057065217,0.054347826,0.067934783,0.036827195
-14,0.034398034,0.051597052,0.036855037,0.041769042,0.039312039,0.049140049,0.066339066,0.051597052,0.054054054,0.056511057,0.051597052,0.041343669
-12,0.035087719,0.022556391,0.042606516,0.042606516,0.062656642,0.037593985,0.055137845,0.055137845,0.065162907,0.055137845,0.065162907,0.058823529
-10,0.047619048,0.058201058,0.031746032,0.052910053,0.044973545,0.068783069,0.087301587,0.079365079,0.105820106,0.08994709,0.126984127,0.088452088
-8,0.020771513,0.035608309,0.050445104,0.050445104,0.074183976,0.103857567,0.115727003,0.136498516,0.136498516,0.178041543,0.160237389,0.16893733
-6,0.055415617,0.035264484,0.052896725,0.075566751,0.113350126,0.143576826,0.181360202,0.183879093,0.201511335,0.219143577,0.188916877,0.232142857
-4,0.03601108,0.027700831,0.038781163,0.121883657,0.163434903,0.171745152,0.210526316,0.216066482,0.252077562,0.257617729,0.271468144,0.366583541
-2,0.033492823,0.050239234,0.057416268,0.172248804,0.251196172,0.313397129,0.313397129,0.366028708,0.358851675,0.389952153,0.421052632,0.439320388
0,0.047146402,0.034739454,0.054590571,0.215880893,0.379652605,0.426799007,0.456575682,0.446650124,0.523573201,0.493796526,0.535980149,0.590206186
2,0.040816327,0.076530612,0.084183673,0.285714286,0.459183673,0.494897959,0.576530612,0.581632653,0.642857143,0.614795918,0.665816327,0.674931129
4,0.045454545,0.108585859,0.106060606,0.401515152,0.5,0.568181818,0.628787879,0.686868687,0.757575758,0.727272727,0.800505051,0.777777778
6,0.066831683,0.103960396,0.106435644,0.314356436,0.487623762,0.564356436,0.611386139,0.698019802,0.772277228,0.829207921,0.839108911,0.866141732
8,0.049095607,0.100775194,0.067183463,0.328165375,0.4625323,0.511627907,0.527131783,0.664082687,0.80620155,0.868217054,0.914728682,0.911167513
10,0.036516854,0.120786517,0.056179775,0.331460674,0.474719101,0.542134831,0.606741573,0.721910112,0.834269663,0.890449438,0.960674157,0.955307263
12,0.056847545,0.103359173,0.07751938,0.343669251,0.470284238,0.54005168,0.609819121,0.710594315,0.837209302,0.917312661,0.963824289,0.969945355
14,0.058355438,0.153846154,0.092838196,0.363395225,0.49867374,0.575596817,0.578249337,0.732095491,0.835543767,0.917771883,0.957559682,0.981578947
16,0.054117647,0.129411765,0.101176471,0.392941176,0.531764706,0.581176471,0.621176471,0.738823529,0.870588235,0.936470588,0.964705882,0.954054054
18,0.058974359,0.1,0.094871795,0.333333333,0.51025641,0.553846154,0.579487179,0.733333333,0.871794872,0.905128205,0.966666667,0.986376022
20,0.044973545,0.12962963,0.084656085,0.35978836,0.476190476,0.568783069,0.571428571,0.732804233,0.843915344,0.912698413,0.947089947,0.979591837
22,0.054862843,0.109725686,0.069825436,0.371571072,0.516209476,0.613466334,0.620947631,0.778054863,0.87032419,0.940149626,0.982543641,0.980440098
24,0.073298429,0.120418848,0.078534031,0.332460733,0.481675393,0.573298429,0.604712042,0.730366492,0.845549738,0.897905759,0.963350785,0.979434447
26,0.065162907,0.117794486,0.060150376,0.350877193,0.501253133,0.601503759,0.609022556,0.754385965,0.817042607,0.929824561,0.967418546,0.990291262
28,0.053333333,0.098666667,0.085333333,0.365333333,0.530666667,0.544,0.592,0.733333333,0.845333333,0.92,0.954666667,0.975543478
30,0.060869565,0.12173913,0.104347826,0.336231884,0.484057971,0.582608696,0.594202899,0.733333333,0.869565217,0.889855072,0.968115942,0.979487179

==> nsamp.csv <==
snr,s16,s32,s64,s128,s256,s512,s768,s1024
-20,0.0383333333,0.0393333333,0.048,0.0380862449,0.0380862449,0.0409191061,0.039974819,0.040471638
-18,0.0416269463,0.0463933905,0.0473466794,0.0392940393,0.0376290376,0.0446220446,0.0382950383,0.0551410963
-16,0.0464344942,0.0530679934,0.0616915423,0.0637475853,0.0585962653,0.0660012878,0.0611719253,0.0698278662
-14,0.0645586298,0.0734519104,0.0760869565,0.0762933857,0.0746561886,0.0805500982,0.0759659463,0.0829252367
-12,0.0831968556,0.0864723223,0.0838519489,0.0802895689,0.0783152353,0.0822639026,0.0825929582,0.0930902111
-10,0.0806451613,0.0812903226,0.0819354839,0.0933764136,0.0962843296,0.1147011309,0.1124394184,0.1422107304
-8,0.0873146623,0.0853377265,0.0958813839,0.0979762287,0.1127529714,0.1455187922,0.1545133312,0.2009177319
-6,0.0955414013,0.0985584982,0.1243714382,0.1381686905,0.1791926485,0.2152937315,0.2143091565,0.2677316294
-4,0.1083305894,0.1297332894,0.1847217649,0.2081579799,0.2508902557,0.265458077,0.2651343477,0.3075416259
-2,0.138825819,0.18618229,0.2358092767,0.2653324726,0.3069722402,0.3179470626,0.3428018076,0.3616481775
0,0.1943543154,0.2449707982,0.3118105127,0.3728483274,0.409223774,0.4417018513,0.4566417668,0.4597402597
2,0.2241048593,0.3203324808,0.3833120205,0.4481856816,0.4795684864,0.518143184,0.5276234063,0.5390117035
4,0.2845060893,0.3731393775,0.4364005413,0.511997406,0.5547989624,0.5924124514,0.6083009079,0.6162982514
6,0.32,0.3904761905,0.4936507937,0.5611581002,0.619713728,0.6405335068,0.6746909564,0.6857514639
8,0.3288568621,0.4281035047,0.4981984933,0.5633440514,0.631511254,0.6675241158,0.6932475884,0.6998330551
10,0.3420969275,0.4231865695,0.5163129553,0.5817589577,0.6589576547,0.6866449511,0.7244299674,0.7358490566
12,0.3521126761,0.4401408451,0.5272087068,0.5739721593,0.6503722888,0.6775655552,0.7073486565,0.7396275727
14,0.3471316819,0.416232073,0.5136897001,0.5787439614,0.6634460548,0.6869565217,0.7172302738,0.7266576455
16,0.3621072675,0.4379562044,0.5322119962,0.5880829016,0.6541450777,0.7001295337,0.7227979275,0.7339722406
18,0.3675530125,0.436553349,0.5351733423,0.5727605728,0.651015651,0.7026307026,0.7196137196,0.7392880686
20,0.3690168176,0.4398447607,0.5349288486,0.5839869281,0.6529411765,0.6879084967,0.704248366,0.7457349081
22,0.3718116416,0.4296926095,0.5219097449,0.5923300032,0.6828875282,0.6932001289,0.7286496938,0.7369791667
24,0.3598946329,0.4260783668,0.528811327,0.593315685,0.6671078756,0.6958967571,0.7293183322,0.7485265226
26,0.353987925,0.4445503654,0.521766762,0.5870777304,0.6595605116,0.684486717,0.7189242375,0.7294156707
28,0.3773824651,0.4323379924,0.5270012706,0.5815789474,0.6615131579,0.6973684211,0.7220394737,0.7352075842
30,0.3672002614,0.4295981705,0.5259719046,0.5792440318,0.6538461538,0.6952917772,0.7151856764,0.7528735632


==> transfer.csv <==
epoch,AWGN,FADE.5,FADE1,OSC.0001,OSC.01
1,0.73779166666666662,0.7128916666666667,0.62953333333333328,0.79930833333333329,0.70443333333333336,
2,0.76754999999999995,0.73609999999999998,0.67095000000000005,0.81532499999999997,0.73540833333333333,
3,0.78569166666666668,0.75441666666666662,0.70056666666666667,0.82536666666666669,0.75685000000000002,
4,0.79866666666666664,0.76178333333333337,0.71292500000000003,0.8303666666666667,0.77205833333333329,
5,0.80712499999999998,0.77045833333333336,0.72042499999999998,0.83485833333333337,0.78390833333333332,
6,0.81333333333333335,0.77804166666666663,0.72754166666666664,0.83921666666666672,0.7880166666666667,
7,0.81761666666666666,0.78374166666666667,0.73053333333333337,0.84306666666666663,0.79047500000000004,
8,0.82024166666666665,0.78690833333333332,0.73605833333333337,0.84495833333333337,0.79580833333333334,
9,0.82218333333333338,0.78695833333333332,0.73805833333333337,0.84595833333333337,0.79762500000000003,
10,0.82402500000000001,0.79036666666666666,0.74395833333333339,0.84984166666666672,0.80164999999999997,
11,0.8253583333333333,0.79267500000000002,0.74531666666666663,0.85175833333333328,0.80158333333333331,
12,0.82700833333333335,0.79242500000000005,0.74650833333333333,0.85316666666666663,0.80342499999999994,
13,0.82765833333333338,0.79549999999999998,0.74921666666666664,0.85304999999999997,0.8061666666666667,
14,0.82994166666666669,0.79996666666666671,0.75006666666666666,0.85470000000000002,0.80732499999999996,
15,0.83114166666666667,0.7987333333333333,0.7532833333333333,0.855375,0.80886666666666662,
16,0.83258333333333334,0.80170833333333336,0.75467499999999998,0.857325,0.81011666666666671,
17,0.83357499999999995,0.80267500000000003,0.75616666666666665,0.85806666666666664,0.810975,
18,0.83429166666666665,0.80374999999999996,0.75839999999999996,0.85809999999999997,0.81254999999999999,
19,0.83574166666666672,0.80396666666666672,0.75936666666666663,0.85899166666666671,0.8153583333333333,
20,0.83699166666666669,0.80442499999999995,0.76054166666666667,0.86000833333333337,0.81496666666666662,
21,0.83765833333333328,0.80705833333333332,0.76119999999999999,0.86075833333333329,0.81652499999999995,
22,0.83868333333333334,0.80804166666666666,0.76206666666666667,0.86175000000000002,0.81779999999999997,
23,0.83883333333333332,0.80790833333333334,0.76219166666666671,0.86174166666666663,0.81711666666666671,
24,0.84025833333333333,0.80793333333333328,0.76454166666666667,0.86343333333333339,0.81875833333333337,
25,0.84095833333333336,0.80905000000000005,0.765625,0.86213333333333331,0.81993333333333329,
26,0.8409416666666667,0.81052500000000005,0.76691666666666669,0.86375000000000002,0.8217416666666667,
27,0.84114999999999995,0.81161666666666665,0.76576666666666671,0.86417500000000003,0.82089166666666669,
28,0.84187500000000004,0.8131666666666667,0.76770833333333333,0.86460000000000004,0.82169999999999999,
29,0.84083333333333332,0.81345000000000001,0.76896666666666669,0.8647083333333333,0.82240000000000002,
30,0.84260000000000002,0.81255833333333338,0.76745833333333335,0.86508333333333332,0.82289166666666669,
31,0.84280833333333338,0.81488333333333329,0.76945833333333336,0.86578333333333335,0.82319166666666665,
32,0.84370000000000001,0.81495833333333334,0.77075833333333332,0.86624166666666669,0.82494999999999996,
33,0.84456666666666669,0.81276666666666664,0.76995000000000002,0.8672333333333333,0.82560833333333339,
34,0.84479166666666672,0.81575833333333336,0.77142500000000003,0.86765833333333331,0.82468333333333332,
35,0.84475,0.81629166666666664,0.77157500000000001,0.86739166666666667,0.82691666666666663,
36,0.84654166666666664,0.8182166666666667,0.7754416666666667,0.8686166666666667,0.8263166666666667,
37,0.84495833333333337,0.81617499999999998,0.77502499999999996,0.86785000000000001,0.82701666666666662,
38,0.84687500000000004,0.81786666666666663,0.7739166666666667,0.86788333333333334,0.82635833333333331,
39,0.84650000000000003,0.81804166666666667,0.77530833333333338,0.86851666666666671,0.82668333333333333,
40,0.84730833333333333,0.82003333333333328,0.77390833333333331,0.86848333333333338,0.82725833333333332,
41,0.84730833333333333,0.82005833333333333,0.77564999999999995,0.86890833333333328,0.83032499999999998,
42,0.84790833333333337,0.82091666666666663,0.77442500000000003,0.8691416666666667,0.82858333333333334,
43,0.84745000000000004,0.81978333333333331,0.77708333333333335,0.87021666666666664,0.8308416666666667,
44,0.84935000000000005,0.82112499999999999,0.77617499999999995,0.87025833333333336,0.82938333333333336,
45,0.8494666666666667,0.82151666666666667,0.77845833333333336,0.87018333333333331,0.82989999999999997,
46,0.84950833333333331,0.82152499999999995,0.77747500000000003,0.8702333333333333,0.83113333333333328,
47,0.84956666666666669,0.82313333333333338,0.77952500000000002,0.87053333333333338,0.83063333333333333,
48,0.85052499999999998,0.82264999999999999,0.77923333333333333,0.87075000000000002,0.83268333333333333,
49,0.84998333333333331,0.82208333333333339,0.77880833333333332,0.87086666666666668,0.83354166666666663,
50,0.850075,0.823225,0.780308333,0.8717,0.833458333

==> transfer_old.csv <==
epoch,AWGN,OSC.0001,FADE.5,FADE1
0 , 0.639024522569,0.612277560764,0.622314453125,0.598659939236
1 , 0.655978732639,0.633626302083,0.634629991319,0.617485894097
2 , 0.66455078125,0.643907335069,0.639675564236,0.622639973958
3 , 0.665635850694,0.645562065972,0.641818576389,0.628092447917
4 , 0.669731987847,0.649603949653,0.641059027778,0.632622612847
5 , 0.671251085069,0.653727213542,0.643527560764,0.638970269097
6 , 0.674018012153,0.655192057292,0.649386935764,0.639268663194
7 , 0.674886067708,0.655598958333,0.652452256944,0.640516493056
8 , 0.678765190972,0.660319010417,0.650173611111,0.643527560764
9 , 0.678032769097,0.659695095486,0.649983723958,0.644883897569
10 , 0.6787109375,0.657931857639,0.652370876736,0.646565755208
11 , 0.680853949653,0.662217881944,0.654541015625,0.645128038194
12 , 0.681070963542,0.662326388889,0.656412760417,0.649115668403
13 , 0.681803385417,0.662055121528,0.65625,0.651774088542
14 , 0.683213975694,0.665256076389,0.658908420139,0.650417751736
15 , 0.683213975694,0.665066189236,0.658962673611,0.652316623264
16 , 0.683213975694,0.664089626736,0.65966796875,0.651746961806
17 , 0.683213975694,0.664089626736,0.659396701389,0.651340060764

==> vggimp.csv <==
snr,vgg_AWGN,vgg_OSC.0001,vgg_OSC.01,vgg_FADE.5,vgg_FADE1,vgg_FADE2,vgg_FADE4
-20.0,0.0430668841762,0.0432996207332,0.0457792207792,0.0402408111534,0.0475570032573,0.0486769029729,0.046511627907
-18.0,0.045288045288,0.0579336981011,0.0572983354673,0.0428571428571,0.0510171133355,0.053964023984,0.0458415193189
-16.0,0.0679294578707,0.0591952111739,0.0645369474024,0.0726973684211,0.0627222761073,0.0581049851436,0.0518789491187
-14.0,0.0815162697082,0.086859688196,0.0776602775942,0.0728562217924,0.0815464587394,0.0843218980442,0.0785391079509
-12.0,0.0891089108911,0.0936476751801,0.0753070458953,0.0936423426245,0.0881389252949,0.0944517833554,0.0938337801609
-10.0,0.134109816972,0.129369487096,0.128864301985,0.124669312169,0.11673151751,0.134342783505,0.133843212237
-8.0,0.199024390244,0.204862236629,0.183554548398,0.179814755669,0.174466730341,0.182256509161,0.188535453943
-6.0,0.239271781534,0.248939641109,0.275189957053,0.267783749605,0.267369114257,0.240928407976,0.27357881137
-4.0,0.300585556278,0.288436268068,0.352329869259,0.363364361702,0.348844777091,0.364050797786,0.338725331608
-2.0,0.368249837345,0.361001317523,0.442288720816,0.453709783322,0.419825072886,0.42277992278,0.409584664537
0.0,0.447920025798,0.429885057471,0.525048169557,0.522802379379,0.499525766677,0.506399737447,0.477713178295
2.0,0.504835589942,0.49093799682,0.580267558528,0.584911822338,0.544544867657,0.549758454106,0.514045850823
4.0,0.548780487805,0.533990147783,0.625692859472,0.615831987076,0.563084866086,0.551532941944,0.526419428947
6.0,0.599166933675,0.570966698998,0.648825065274,0.624838709677,0.606180144642,0.572123176661,0.520806241873
8.0,0.622821440316,0.582012293756,0.668114973262,0.631923959358,0.587455544779,0.566792690611,0.527858293076
10.0,0.625494071146,0.5814863103,0.675040783034,0.648692282854,0.599484037407,0.575777414075,0.525712414019
12.0,0.628142344107,0.598078197482,0.663624511082,0.638318670577,0.605543022881,0.585532746823,0.53280839895
14.0,0.631544287125,0.605466237942,0.66176,0.648569570871,0.608767303889,0.58349328215,0.522742040286
16.0,0.639910457307,0.609286898839,0.658169934641,0.665791201576,0.591553836235,0.584801043705,0.53080872914
18.0,0.631578947368,0.60599078341,0.676676676677,0.636154855643,0.606786427146,0.587158908507,0.522441072005
20.0,0.634991974318,0.617223313687,0.678095238095,0.652461182689,0.58992325659,0.568410462777,0.530476190476
22.0,0.644918032787,0.607525137853,0.676844783715,0.642974662718,0.588885169066,0.581718346253,0.534906588004
24.0,0.643791892755,0.597908745247,0.658672798949,0.670664505673,0.599494630449,0.583415273681,0.518874172185
26.0,0.64281108962,0.612224448898,0.66752,0.652589904322,0.602469959947,0.586675291074,0.518469656992
28.0,0.644516129032,0.591439688716,0.677315262988,0.636333878887,0.599674267101,0.60372960373,0.536514118793
30.0,0.629161118509,0.592761656342,0.670817369093,0.638745148771,0.601065601066,0.58530183727,0.53297978124
